Measurement of isolated-photon pair production in pp collisions at sqrt(s) = 7 TeV with the ATLAS detector

The ATLAS experiment at the LHC has measured the production cross section of events with two isolated photons in the final state, in proton-proton collisions at sqrt(s) = 7 TeV. The full data set collected in 2011, corresponding to an integrated luminosity of 4.9 fb-1, is used. The amount of background, from hadronic jets and isolated electrons, is estimated with data-driven techniques and subtracted. The total cross section, for two isolated photons with transverse energies above 25 GeV and 22 GeV respectively, in the acceptance of the electromagnetic calorimeter (|eta|<1.37 and 1.52<|eta|<2.37) and with an angular separation Delta R>0.4, is 44.0 (+3.2) (-4.2) pb. The differential cross sections as a function of the di-photon invariant mass, transverse momentum, azimuthal separation, and cosine of the polar angle of the largest transverse energy photon in the Collins--Soper di-photon rest frame are also measured. The results are compared to the prediction of leading-order parton-shower and next-to-leading-order and next-to-next-to-leading-order parton-level generators.

==> Metadata.txt <==
Title: 
Measurement of isolated-photon pair production in 
pp collisions at sqrt(s) = 7 TeV with the ATLAS detector

Abstract:
The ATLAS experiment at the LHC
  has measured the production cross section of
  events with two isolated photons in the final state, in
  proton-proton collisions at sqrt(s) = 7 TeV.
  The full data set collected in 2011, corresponding to an
  integrated luminosity of 4.9 fb-1, is used. 
  The amount of background, from hadronic jets and isolated electrons,
  is estimated with data-driven techniques and subtracted.
  The total cross section, for two isolated photons with transverse
  energies above 25 GeV and 22 GeV respectively, in the acceptance
  of the electromagnetic calorimeter (|eta|<1.37 and 1.52<|eta|<2.37) 
  and with an angular separation Delta R>0.4, is 44.0 (+3.2) (-4.2) pb.
  The differential cross sections as a function of the di-photon
  invariant mass, transverse momentum, azimuthal separation,
  and cosine of the polar angle of the largest transverse energy photon in the
  Collins--Soper di-photon rest frame are also measured.
  The results are compared to the prediction of leading-order parton-shower and
  next-to-leading-order and next-to-next-to-leading-order parton-level generators.

Comments: 
24 pages plus author list (45 pages total), 5 figures, 5 tables, submitted to JHEP.

CERN Preprint: CERN-PH-EP-2012-300 

